The Metal-Rich Atmosphere of the Neptune HAT-P-26b

Transmission spectroscopy is enabling precise measurements of atmospheric H2O abundances for numerous giant exoplanets. For hot Jupiters, relating H2O abundances to metallicities provides a powerful probe of their formation conditions. However, metallicity measurements for Neptune-mass exoplanets are only now becoming viable. Exo-Neptunes are expected to possess super-solar metallicities from accretion of H2O-rich and solid-rich planetesimals. However, initial investigations into the exo-Neptune HAT-P-26b suggested a significantly lower metallicity than predicted by the core-accretion theory of planetary formation and solar system expectations from Uranus and Neptune. Here, we report an extensive atmospheric retrieval analysis of HAT-P-26b, combining all available observations, to reveal its composition, temperature structure, and cloud properties. Our analysis reveals an atmosphere containing 1.5(+2.1)(-0.9)% H2O, an O/H of 18.1(+25.9)(-11.3)x solar, and C/O < 0.33 (to 2$\sigma$). This updated metallicity, the most precise exo-Neptune metallicity reported to date, suggests a formation history with significant planetesimal accretion, albeit below that of Uranus and Neptune. We additionally report evidence for metal hydrides at 4.1$\sigma$ confidence. Potential candidates are identified as TiH (3.6$\sigma$), CrH (2.1$\sigma$), or ScH (1.8$\sigma$). Maintaining gas-phase metal hydrides at the derived temperature (~560 K) necessitates strong disequilibrium processes or external replenishment. Finally, we simulate the JWST Guaranteed Time Observations for HAT-P-26b. Assuming a composition consistent with current observations, we predict JWST can detect H2O (at 29$\sigma$), CH4 (6.2$\sigma$), CO2 (13$\sigma$), and CO (3.7$\sigma$), improving metallicity and C/O precision to 0.2 dex and 0.35 dex. Furthermore, NIRISS observations could detect several metal hydrides at >5$\sigma$ confidence.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
